Neural Software Analysis

Many software development problems can be addressed by program analysis tools, which traditionally are based on precise, logical reasoning and heuristics to ensure that the tools are practical. Recent work has shown tremendous success through an alternative way of creating developer tools, which we call neural software analysis. The key idea is to train a neural machine learning model on numerous code examples, which, once trained, makes predictions about previously unseen code. In contrast to traditional program analysis, neural software analysis naturally handles fuzzy information, such as coding conventions and natural language embedded in code, without relying on manually encoded heuristics. This article gives an overview of neural software analysis, discusses when to (not) use it, and presents three example analyses. The analyses address challenging software development problems: bug detection, type prediction, and code completion. The resulting tools complement and outperform traditional program analyses, and are used in industrial practice.

==> main.txt <==
Neural Software Analysis
Michael Pradel

Satish Chandra

michael@binaervarianz.de
University of Stuttgart
Germany

schandra@acm.org
Facebook
USA

Many software development problems can be addressed by program
analysis tools, which traditionally are based on precise, logical reasoning and heuristics to ensure that the tools are practical. Recent
work has shown tremendous success through an alternative way
of creating developer tools, which we call neural software analysis. The key idea is to train a neural machine learning model on
numerous code examples, which, once trained, makes predictions
about previously unseen code. In contrast to traditional program
analysis, neural software analysis naturally handles fuzzy information, such as coding conventions and natural language embedded in
code, without relying on manually encoded heuristics. This article
gives an overview of neural software analysis, discusses when to
(not) use it, and presents three example analyses. The analyses
address challenging software development problems: bug detection,
type prediction, and code completion. The resulting tools complement and outperform traditional program analyses, and are used
in industrial practice.

1

INTRODUCTION

Software is increasingly dominating the world. The huge demand
for more and better software is turning tools and techniques for
software developers into an important factor toward a productive
economy and strong society. Such tools aim at making developers
more productive by supporting them through (partial) automation in various development tasks. For example, developer tools
complete partially written code, warn about potential bugs and
vulnerabilities, find code clones, or help developers search through
huge code bases.
The conventional way of building developer tools is program
analysis based on precise, logical reasoning. Such traditional program analysis is deployed in compilers and many other widely used
tools. Despite its success, there are many problems that traditional
program analysis can only partially address. The reason is that
practically all interesting program analysis problems are undecidable, i.e., giving answers guaranteed to be precise and correct is
impossible for non-trivial programs. Instead, program analysis must
approximate the behavior of the analyzed software, often with the
help of carefully crafted heuristics.
Crafting effective heuristics is difficult, especially because the
correct analysis result often depends on uncertain information,
e.g., natural language information or common coding conventions,
that is not amenable to precise, logic-based reasoning. Fortunately,
software is written by humans and hence follows regular patterns
and coding idioms, similar to natural language [16]. For example,
developers commonly call a loop variable i or j, and most developers prefer a for-loop over a while-loop when iterating through a

Amount of examples
to learn from

ABSTRACT
Many
Neural
software
analysis

Low
availFaubzziness of High
le infor
mation

Few

Available
d ion
finceriter
e
d
Not
ll- s
available Wectnes
e
r
cor

Figure 1: Three dimensions to determine whether to use neural software analysis.

sequential data structure. This “naturalness” of software has motivated research on machine learning-based software analysis that
exploits the regularities and conventions of code [1, 31].
Over the past years, deep neural networks have emerged as a
powerful technique to reason about uncertain data and to make
probabilistic predictions. Can software be considered “data” for
neural networks? This article answers the question with a confident
“yes”. We present a recent stream of research on what we call neural
software analysis – an alternative take at program analysis based
on neural machine learning models that reason about software.
The remainder of this article starts by defining criteria for when
to use neural software analysis based on when it is likely to complement or even outperform traditional program analysis. We then
present a conceptual framework that shows how neural software
analyses are typically built, and illustrate it with a series of examples, three of which we describe in more detail. The example
analyses address common development problems, such as bug detection or code completion, and are already used by practitioners,
despite the young age of the field. Finally, we discuss open challenges and give an outlook into promising directions for future
work on neural software analysis.

2

WHEN TO USE NEURAL SOFTWARE
ANALYSIS

In principle, practically all program analysis problems can be formulated in a traditional, logic reasoning-based way, as well as a
data-driven, learning-based way, such as neural software analysis.
The following describes conditions where neural software analysis

is most suitable, and likely to outperform traditional, logic-based
program analysis. See Figure 1 for a visual illustration.

Code
corpus

Code

Developer

Transform
into vectors

Dimension 1: Fuzziness of the available information. Traditional
program analysis is based on drawing definite conclusions from
exact input information. However, such precise, logical reasoning often fails to represent uncertainties. Neural software analysis
instead is able to handle fuzzy inputs given to the analysis, e.g.,
natural language embedded in code. The more fuzzy the available
information is, the more likely it is that neural software analysis is
suitable. The reason is that neural models identify patterns while
allowing for an imprecise description of these patterns. For example, instead of relying on a strict rule of the form “If the code has
property A, then B holds”, as traditional program analysis would
use, neural software analysis learns fuzzy rules of the form “If the
code is similar to pattern A, then B is likely to hold”.

Train
neural
model
Training phase

Query
neural
model

or

Validate
and rank
predictions

Prediction phase

Figure 2: Typical components of a neural software analysis.
or a novel code representation developed specifically for learningbased analysis. Next, the examples serve as training data to train
a neural model. The first three steps all happen during a training
phase that is performed only once, before the analysis is deployed to
developers. After training, the analysis enters the prediction phase,
where a developer queries the neural model with previously unseen
code examples. The model yields predictions for the given query,
which are either given directly to the developer or go through an
optional validation and ranking component. Validation and ranking
sometimes rely on a traditional program analysis, combining the
strengths of both neural and logic-based reasoning. The remainder
of this section discusses these components in more detail.

Dimension 2: Well-defined correctness criterion. Some program
analysis problems have a well-defined correctness criterion, or
specification, which precisely describes when an answer offered
by an analysis is what the human wants, without checking with
the human. For example, this is the case for test-guided program
synthesis,where the provided test cases specify when an answer is
correct, or for an analysis that type checks a program, where the
rules of a type system define when a program is guaranteed to be
type-safe. In contrast, many other analysis problems do not offer
the luxury of a well-defined correctness criterion. For these problems, a human developer ultimately decides whether the answer by
the analysis fits the developer’s needs, typically based on whether
the analysis successfully imitates what a developer would do. For
example, such problems include code search based on a natural
language query, code completion based on partially written code,
or predicting whether a code change risks causing bugs. Neural
software analysis often outperforms traditional analysis for problems that lack a well-defined correctness criterion. The reason is
that addressing such “specification-free” problems is ultimately a
matter of finding suitable heuristics, a task at which learned models
are very effective.

3.1

Extracting Code Examples

Lightweight static analysis. To extract code examples to learn
from, most neural software analyses build on a lightweight static
analysis. Such a static analysis reuses standard tools and libraries
available for practically any programming language, e.g., a tokenizer, which splits the program code into tokens, or a parser, which
transforms the program code into an abstract syntax tree (AST).
These tools are readily available as part of an IDE or a compiler.
Building on such a lightweight, standard static analysis, instead
of resorting to more sophisticated static analyses, is beneficial in
two ways. First, it ensures that the neural software analysis scales
well to large code corpora, which are typically used for effective
training. Second, it makes it easy to port a neural software analysis
developed for one language to another language.

Dimension 3: Amount of examples to learn from. Neural models
are data-hungry, and hence, neural software analysis works best if
there are plenty of examples to learn from. Typically, training an
effective neural model requires at least several thousands of examples. These examples can come in various forms, e.g., code snippets
extracted from a large code corpus. Some neural software analyses
do not only extract examples from the code as-is, but also modify
the code to create examples of an otherwise underrepresented class,
e.g., buggy code.

3

Extract
code
examples

Obtaining labeled examples. Practically all existing neural software analyses use some form of supervised learning. They hence
require labeled code examples, i.e., code examples that come with
the desired prediction result, so that the neural model can learn
from it. How to obtain such labeled examples depends on the specific task an analysis is addressing. For example, an analysis that
predicts types can learn from existing type annotations [14, 24, 28],
and an analysis that predicts code edits can learn from edit histories,
e.g., documented in a version control system [10, 36]. Because large
amounts of labeled examples are a prerequisite for effective supervised learning, what development tasks receive most attention by
the neural software analysis community is partially driven by the
availability of sufficiently large annotated datasets.

A CONCEPTUAL FRAMEWORK FOR
NEURAL SOFTWARE ANALYSIS

Many neural software analyses have an architecture that consists of
five components (Figure 2). Given a code corpus to learn from, the
first component extracts code examples suitable for the problem the
analysis tries to address. These code examples are transformed into
vectors – either based on an intermediate representation known
from compilers, such as token sequences or abstract syntax trees,

3.2

Representing Software as Vectors

Since neural models reason about vectors of numbers, the perhaps
most important design decision of a neural software analysis is
2

how to turn the code examples extracted in the previous step into
vectors. We discuss two aspects of this step: (1) How to represent
the basic building blocks of code, i.e., individual code tokens. (2)
How to compose representations of the basic building blocks into
representations of larger snippets of code, e.g., statements or functions.

typically start from the AST of a code snippet and extract one or
more paths through the tree, mapping each node in a path to a
vector. E.g., the popular code2vec technique [5] extracts many such
AST paths, each connecting two leaves in the tree.
On the other hand, several techniques represent code snippets
as graphs of vectors [2, 10, 39]. These graphs are typically based
on ASTs, possibly augmented with additional edges that represent
data flow, control flow, and other relations between code elements
that can be computed by a traditional static analysis. Given such
a graph, these techniques map each node into a vector, yielding
a graph of vectors. The main advantage of graph-based vector
representations of code is that they provide the rich structural and
semantic information available for code to the neural model. On
the downside, rich graph representations of code are less portable
across programming languages, and graph-based neural models
tend to be computationally more expensive than sequence-based
models.

Representing Code Tokens. Any technique for representing code
as vectors faces the question of how to map the basic building blocks
of the programming language into vectors. Most neural software
analyses address the token representation challenge in one of two
ways. One approach is to abstract away all non-standard tokens
in the code, e.g., by abstracting variable names into var1, var2,
etc. [13, 36]. While this approach effectively reduces the vocabulary size, it also discards potentially useful information. The other
approach maps each token into an embedding vector of a fixed size.
The goal here is to represent semantically similar tokens, e.g., the
two identifiers len and size, with similar vectors [38]. To obtain
such an embedding, some analyses train a token embedding before
training the neural model that addresses the main task, and then
map each token to a vector using the pre-trained embedding [17, 30].
Alternatively, some analyses learn an embedding function jointly
with the overall neural model, essentially making the task of handling the many different identifiers part of the overall optimization
task that the machine learning model addresses [2].
A key challenge is the fact that the vocabulary of identifiers that
developers can freely choose, e.g., variable and function names,
grows in an apparently linear fashion when new projects are added
to a code corpus [18]. The reason is that developers come up with
new terminology and conventions for different applications and
application domains, leading to multiple millions of different identifiers in a corpus of only a few thousand projects. The most simple
approach to handle the vocabulary problem is to fix the vocabulary to the, say, 10,000 most common tokens, while representing
all other, out-of-vocabulary tokens with as a special “unknown”
vector. More sophisticated techniques split tokens into subwords,
e.g., writeFile into “write” and “file”, represent each subword
individually, and then compose subword vectors into the representation of a full token. To split tokens into subwords, neural software
analyses can rely on conventions [3] or compression algorithms
that compute a fixed-size set of those subwords that occur most
frequently [18].

3.3

Neural Models of Software

Once the source code is represented as vectors, the next step is to
feed these vectors into a machine learning model. Neural models
of software typically consist of two parts. One part summarizes (or
encodes) the given source code into a more compact representation,
e.g., a single vector. Given this summary, the other part then makes
a prediction about the code. Figure 3 shows popular neural components used in these two parts, which we discuss in more detail in
the following. Each neural component essentially corresponds to a
learned function that maps some input to some output.
Summarizing the code source. The simplest way of summarizing
code is to concatenate the vectors that describe it and map the
concatenation into a shorter vector using a feedforward network.
For code that is represented as a sequence of vectors, e.g., each representing a token, recurrent neural networks or transformers [37]
can summarize them. While the former traverses the sequence
once, the latter iteratively pays attention to specific elements of the
sequence, where the decision what to pay attention to is learned.
Another common neural component are tree-structured models
that summarize a tree representation of code, e.g., the AST of a code
snippet [5, 26]. Finally, the perhaps most sophisticated of today’s
techniques are graph neural networks (GNNs) [2], which operate
on a graph representation of the code. Given a graph of initial vector representations of each node, a GNN repeatedly updates nodes
based on the current representations of the neighboring nodes,
effectively propagating information across code elements.

Representing Snippets of Code. How to turn snippets of source
code, e.g., the code in a statement or function, into a vector representation has received lots of attention by researchers and practitioners
recently. The many proposed techniques can be roughly summarized into two groups. Both of them rely on some way of mapping
the most elementary building blocks of code into vectors, as described above. On the one hand, there are techniques that turn
a code snippet into one or more sequences of vectors. The most
simple, yet quite popular and effective, technique [13, 14, 36] starts
from the sequence of code tokens and maps each token into a vector.
E.g., a code snippet x=true; would be mapped into a sequence of
four vectors that represent “x”, “=”, “true”, and “;”, respectively. Instead of viewing code as a flat sequence of tokens, other techniques
leverage the fact that code, in contrast to, e.g., natural language, has
a well-defined and unambiguous structure [5, 26]. Such techniques

Making a prediction. Neural models of code are almost exclusively classification models, which is motivated by the fact that
most information associated with programs is discrete. One common prediction component is a binary classifier, e.g., to predict
whether a piece of code is correct or buggy [23, 30]. In a similar
vein, an N -ary classifier predicts which class(es) out of a fixed set of
N classes the code belongs to, e.g., predicting the type of a variable
out of a set of common types [14, 24, 28]. Such classifiers output a
probability distribution over the available classes, which the model
obtains by passing the unscaled outputs (logits) of earlier layers of
3

Summarize/encode source code

t1, t2, t3, t4, ...
Individual code tokens

Pre-trained or jointly
learned embedding

E.g., concatenation of
token embeddings

E.g., sequence of
token embeddings

Make a prediction

Feedforward
network
Binary classiﬁer

Recurrent
neural network
or transformer
Summary

c1

c2

... cN

0.1 0.4 ... 0.05
E.g., most likely type

Tree-structured
models

Token embeddings

N-ary classiﬁer

E.g., buggy or correct

Sequence
prediction

E.g., abstract syntax tree

E.g., next tokens

Graph neural
network
E.g., abstract syntax tree
augmented with data ﬂow edges

Figure 3: Neural components popular for analyzing software. In principle, any of the summarization components on the left
can be freely combined with any of the prediction components on the right.
Table 1: Examples of neural software analyses.
the network through the softmax function. Beyond flat classification, some neural code analyses predict sequences of vectors, e.g., a
Analysis problem
Neural software analyses
sequence of code tokens [19], how to edit a given piece of code [36],
Bug detection
DeepBugs [30]
or a natural language description of the code [3]. A common neural
VarMisuse using GGNN [2]
model for such tasks is an encoder-decoder model, which combines
VulDeePecker [23]
a sequence encoder with a decoder that predicts a sequence. In
GREAT [15]
these models, the decoder’s output at each step is a probability
Program repair
DeepFix [13]
distribution, e.g., across possible source-level tokens, similar to a
SequenceR [7]
flat classifier.
Hoppity [10]
Graph2Diff [35]
Training and querying. Training and querying neural models
Code captioning
Code summarization [3]
of software works just like in any other domain: The parameters,
Code2Seq [4]
called weights and biases, of the various functions that control
Type prediction
DeepTyper [14]
a model’s behavior are optimized to fit examples of inputs and
NL2Type [24]
expected outputs. For example, for an N -ary classification model,
LambdaNet [39]
training will compare the predicted probability distribution to the
TypeWriter [28]
desired distribution via a loss function, e.g., cross entropy, and then
Code synthesis
RobustFill [9]
try to minimize the loss through stochastic gradient descent. Once
Autopandas [6]
successfully trained, the model makes predictions about previously
Code completion
Li et al. [21]
unseen software by generalizing from the examples seen during
IntelliCompose [34]
training.
Karampatsis et al. [18]
TravTrans [19]
Clone detection
White et al. [40]
3.4 Validation and Ranking
Reverse
engineering
DIRE [20]
The final component of some neural software analyses validates
David et al. [8]
and ranks the predictions made by the neural model. Validation is
Code search
Neural code search [33]
optional and can come in various, task-specific forms. For example,
Deep code search [11]
the predictions of a model that suggests new code can be filtered
Code-comment
matching
Panthaplackel
et al. [27]
for syntactic correctness using the grammar of the programming
language [22]. As another example, the predictions of a model that
suggests types can be validated using a type checker, to ensure that
only type-correct suggestions are provided to the user [28].
For ranking, one option is to use the numeric vectors predicted by
the model to identify the predictions the model is most confident
about. In a classification model that uses the softmax function,
many approaches interpret the predicted likelihood of classes as a
probability distribution, and then rank the classes by their predicted
probability [14, 28]. In an encoder-decoder model, beam search is
commonly used to obtain the k most likely predicted outputs by

keeping the k overall most likely predictions while decoding a
complex output, such as a sequence of code tokens [36].

4

EXAMPLES OF NEURAL SOFTWARE
ANALYSIS TOOLS

Given the conceptual framework for neural software analysis, we
now discuss concrete example analyses. As a broader overview,
Table 1 shows selected analysis problems that are suitable for neural
4

1
2
3
4
5
6
7
8
9
10
11
12
13
14

that determining whether a piece of code is correct is often impossible without a human (Dimension 2), a learning-based approach
is a good fit for this problem. DeepBugs formulates bug detection
as a classification problem, i.e., it predicts for a given code snippet
whether the code is correct or buggy.

class Board:
TypeWriter infers the function signature
(Board, int, int, str) -> Bool
def mark_point(self, x, y, player_name):
"""
Marks the given point on the board
as chosen by the given player.
Returns whether the move gives the player
three marked fields in a row.
"""
self.field[x][y] = player_name
has_three_in_a_row = False
... # compute whether the player has won
return has_three_in_a_row

Extracting code examples. To gather training data, DeepBugs
extracts code examples that focus on specific kinds of statements
and bug patterns that may arise in these statements. One of these
bug patterns is illustrated at line 24 of Figure 4, where the arguments
y and x given to a function have been swapped accidentally. To find
such swapped argument bugs, the analysis extracts all function calls
with at least two arguments. Based on the common assumption that
most code is correct, the extracted calls serve as examples of correct
code. In contrast to the many correct examples one can extract this
way, it is non-obvious how to gather large amounts of incorrect
code examples (Dimension 3). DeepBugs addresses this challenge
by artificially introducing bugs into the extracted code examples.
For example, creating swapped argument bugs amounts to simply
swapping the arguments of calls found in the code corpus, which is
likely to yield incorrect code. DeepBugs is a generic framework that
supports other bug patterns beyond swapped arguments, which
are elided here for brevity.

15
16
17

def show_winner(self, player_name):
...

18
19
20
21
22
23
24
25
26
27
28

while not game_done:
active_player = ...
x = ...
y = ...
DeepBugs warns about a bug here:
has_won = board.mark_point(y, x, active_player)
if has_won:
# notify player
game_done = True
board.??? Neural model suggests completions here

Figure 4: Python implementation of a tic-tac-toe game.
Transformation into vectors. DeepBugs represents each code example as a concatenation of several pieces of information. Most
importantly, the representation includes the natural language identifiers involved in the code snippet. For the example bug in Figure 4,
the analysis extracts the name of the called function, mark_point,
and the names of the arguments, in particular the two swapped
arguments y and x. Beyond identifier names, the analysis also considers contextual information about a code snippet, e.g., the ancestor
nodes of the code in the AST or operators involved in an expression.
These pieces of information are represented as vectors based on
pre-trained embeddings. To represent identifiers, DeepBugs pretrains a Word2vec model [25] on token sequences of source code,
which enables the analysis to generalize across similar identifiers.
For our running example, this generalization allows DeepBugs to
understand that when giving arguments named similarly to x and y
to a function named similarly to mark_point, one typically passes
x as the first of the two arguments.

software analysis, along with some representative tools addressing
these problems. Allamanis et al. [1] provide an extensive survey of
many more analyses. The tools address a diverse set of problems,
ranging from classification tasks, such as bug detection or type
prediction, over generation tasks, such as code completion and
code captioning, to retrieval tasks, such as code search.
The remainder of this section discusses three concrete examples
of neural software analysis in some more detail. To illustrate the
example analyses, we use a small Python code example (Figure 4).
The example is part of an implementation of a tic-tac-toe game and
centers around a class Board that represents the 3x3 grid the game
is played on. The main loop of the game (lines 19 to 28) implements
the turns that players take. In each turn, a player marks a point on
the grid, until one of the players marks three points in a row or
until the grid is completely filled.
We use this example to illustrate three neural analyses summarized in Table 2. The analyses are useful for finding a bug in the
example (Section 4.1), predicting the type of a function (Section 4.2),
and completing the example’s code (Section 4.3), respectively.

4.1

Neural model. The neural model that classifies a given piece of
code as buggy or correct is a simple feedforward neural network.
Figure 5 (top-left) illustrates the model with an example. The model
concatenates the embedding vectors of all inputs given to the model
and then predicts the probability p that the code is buggy. For
all code examples that are taken from the code corpus without
modification, i.e., supposedly correct code, the model is trained to
predict p = 0.0, whereas it is trained to predict p = 1.0 for the
artificially injected bugs. Once trained, the DeepBugs model can
predict for previously unseen code how likely it is that this code
is buggy. To this end, the analysis extracts exactly the same kind
of information as during training and queries the classification
model with them. If the model predicts p above some configurable
threshold, the analysis reports a warning to the developer.

Learning to Find Bugs

DeepBugs [30] is a neural software analysis that tackles a continuously important problem in software development – the problem
of finding bugs. While there is a tremendous amount of work on
traditional, logic-based analyses to find bugs, learning-based bug detection has emerged only recently. One example of a learning-based
bug detector is DeepBugs, which exploits a kind of information that
is typically ignored by program analyses: the implicit information
encoded in natural language identifiers. Due to the inherent fuzziness of this information (see Dimension 1 in Section 2) and the fact
5

Table 2: Three neural software analyses and how they map onto the conceptual framework in Figure 2.
Neural software analysis
Component of con- Bug detection (DeepBugs)
ceptual framework
Code corpus

Type prediction (TypeWriter)

JavaScript (68M lines of open-source
code)
Code snippets as-is and with artificially introduced bugs
Concatenation of token embeddings
and context information
Simple feedforward model

Python (2.7M lines of open-source
code and a larger commercial corpus)
Extraction of code
Functions with their parameter and
examples
return types
Transformation
Token embeddings for code, word eminto vectors
beddings for comments
Neural model
Hierarchical model built from several
recurrent neural networks
Validation and rank- Rank warnings by predicted probabil- Search and validate correct types with
ing
ity that code is buggy
type checker
Validation and ranking. DeepBugs does not further validate potential bugs before reporting them as warnings to developers. However, to prioritize warnings, DeepBugs ranks potentially buggy
code by the predicted probability p. Developers can then inspect
all potential bugs with a p above some threshold and go down the
list starting from the most likely bug.

Python (16M lines of open-source
code)
Code token sequences, offset by one
for next token prediction
End-to-end learned token embeddings for code
Encoder (bi-directional LSTM) and decoder (LSTM)
Rank output tokens by probability
that it is the next token

how the code element is used. For example, consider the return
type of the mark_point function. TypeWriter extracts the return
statement at line 14, which includes a variable name (has_...) and
a comment associated with the function (“... Returns whether... ”),
which both hint at the return type being Boolean. Such information
is extracted for each function in a given code corpus. For functions
that already have type annotations, the analysis also extracts the
existing annotations, which will serve as the ground truth to learn
from.

DeepBugs-inspired code analysis tools are available for various
JetBrains IDEs. Plugins that analyze JavaScript1 and Python2 code
have already been downloaded by thousands of developers.

4.2

Code completion

Transformation into vectors. TypeWriter represents the extracted
information as several sequences of vectors based on pre-trained
embeddings. All code tokens and identifier names associated with
a type are mapped to vectors using a code token embedding. The
code token embedding is pre-trained on all the Python code that
the analysis learns from. The comments associated with a type are
represented as a sequence of words, that each is represented as
a vector obtained via a word embedding. The word embedding is
pre-trained on all comments extracted from the given code corpus
to ensure that it is well suited for the vocabulary that typically
appears in Python comments.

Learning to Predict Types

TypeWriter [28] is a neural software analysis to predict type annotations in dynamically typed languages, such as Python or JavaScript.
While not required in these languages, type annotations are often
sought for when projects are growing, as they help ensure correctness, facilitate maintenance, and improve the IDE support available
to developers. To illustrate the problem, consider the mark_point
function in Figure 4. Since the function does not have any type
annotations, the problem is to infer the type of its arguments and
its return type. Type prediction is a prime target for neural software analysis because it fits all three dimensions from Section 2.
Source code provides various hints about the type of a variable or
function, many of which are fuzzy, such as the name of a variable,
the documentation that comes with a function, or how a variable
is used (Dimension 1). Because there sometimes is more than one
correct type annotation that a developer could reasonably choose,
there is no well-defined criterion to automatically check whether
a human will agree with a predicted type (Dimension 2). Finally,
large amounts of code have already been annotated with types,
providing sufficient training data for neural models (Dimension 3).

Neural model. The neural model of TypeWriter (Figure 5, right)
summarizes the given vector sequences using multiple recurrent
neural networks: one for all identifier names associated with the tobe-typed program element, one for all code tokens related to it, and
one for all related natural language words. These three recurrent
neural networks each result in a vector, and the concatenation of
these vectors then serves as input to a feedforward network that
acts as a classifier. The classifier outputs a probability distribution
over a fixed set of types, e.g., the 1,000 most common types in
the corpus. TypeWriter interprets the probabilities predicted by
the neural model as a ranked list of possible types for the given
program element, with the type that has the highest probability at
the top of the list.

Extracting code examples. To predict the types of function arguments and return types, TypeWriter extracts two kinds of information from Python code. On the one hand, the analysis extracts
natural language information associated with each possibly typeannotated program element, such as the name of a function argument or a comment associated with the function. On the other hand,
the analysis extracts programming language information, such as

Validation and ranking. The top-most predicted type may or may
not be correct. For example, the neural model may predict int as
the type of player_name, while it should actually be string. To be
useful in practice, a type prediction tool must ensure that adding
the types it suggests does not introduce any type errors. TypeWriter
uses a gradual type checker to validate the types predicted by the

1 https://plugins.jetbrains.com/plugin/12220-deepbugs-for-javascript
2 https://plugins.jetbrains.com/plugin/12218-deepbugs-for-python

6

Bug detection (DeepBugs):

Type prediction (TypeWriter):
+

y

mark_point

x

active_player

Code completion:

game_done

=

True

FeedBinary classiﬁer:
forward Probability that code
layers
is buggy
show_winner

board

biRNN
to encode
identiﬁers
biRNN
to encode
comments

( active_player )

biRNN
to encode
code tokens

.

Encoder (biRNN) of preceding tokens

Decoder (RNN) that predicts next token

+
x

y

player_name
+

Returns whether

the
+

...

+
Feedforward
layers &
softmax

N-ary classiﬁer:
Probability
distribution
over types

return has_three_in_row

Figure 5: Neural models used in the three example analyses.
above may be re-written to ⟨42, 233, 8976, 10000, 5⟩, where the
numbers are indices into the vocabulary, and board is an out-ofvocabulary token presented by index 10000. Also, all input-output
examples are typically padded up to be of the same length using an
additional padding token.

neural model and to find a set of new type annotations that are
consistent with each other and with any previously existing annotations. To this end, the approach turns the problem of assigning
one of the predicted types to each of the not yet annotated program
elements into a combinatorial search problem. Guided by the number of type errors that the gradual type checker reports, TypeWriter
tries to add as many missing types as possible, without introducing
any new type errors. The type checker-based validation combines
the strengths of neural software analysis and traditional program
analysis, by using the latter as a validation for the predictions made
by the first.

Neural model. While predicting the next token seems like a flat
classification problem, a typical implementation would often use an
encoder-decoder model (Figure 5, bottom-left). The first input layer
of the encoder is an embedding layer that maps each token into
a vector. The embedding is learned during training in an end-toend manner, rather than separately pre-trained as in the previous
analyses. After embedding each token, the encoder summarizes
the entire sequence into a hidden vector. In our example analysis,
the encoder is rendered using a bi-directional LSTM, i.e., a kind
of recurrent neural network that “reads” the input sequence both
left-to-right and right-to-left. The decoder is also rendered using
a recurrent neural network. Given the hidden vector, the decoder
produces an output sequence, which is expected to equal the input
sequence, except shifted by one. Thus, each step of decoding is
expected to produce the next token, considering the context up
to that point. More precisely, the decoder produces at each step
a probability distribution over the vocabulary, i.e., the token with
maximum probability will be considered as the top-most prediction.
During training, the loss is taken point-wise with respect to the ideal
decoder output using negative log likelihood loss. As an alternative
to the above LSTM-based model, the recently proposed transformer
architecture [37] can also be employed for code prediction [19].

TypeWriter has been developed at Facebook as a way to add type
annotations to Python code. It has already added several thousands
of types to software used by billions of people.

4.3

Learning to Complete Partial Code

As a third example, we describe a neural code completion technique.
As a developer is typing code in, the technique predicts the next
token at a cursor position. The neural model produces a probability
distribution over potential output tokens, and typically, the top
five or ten most likely tokens will be shown to the developer. The
next-token prediction problem is highly suited to neural software
analysis: Regarding Dimension 1, the information is fuzzy because
there is no easy way to articulate rules that dictate which token
should appear next.3 Regarding Dimension 2, there is no well defined correctness criterion, except that the program should continue
to compile. Moreover, the interactivity requirements rule out an
expensive validation at each point of prediction. Finally, regarding
Dimension 3, there are copious amounts of training data available,
as virtually all code in a given programming language is fair game
as training data.

Validation and Ranking. Code completion in an IDE often shows
a ranked list of the most likely next tokens. Given the probability
distribution that the model produces for each token, an IDE can
show, e.g., the top five most likely tokens. Local heuristics, e.g.,
based on APIs commonly used within the project, may further
tweak this ranked list before it is shown to the user. If developers
are interested in predicting more than one token, beam search
(Section 3.4) can predict multiple likely sequences.

Extracting code examples. The code example extraction is trivial:
For any given context—which means the code tokens up to the
cursor position—the token that comes immediately after the cursor
in a training corpus is the correct prediction. For the example in
Figure 4, suppose a developer requests code completion at line 28
with the cursor at the location marked with ???. The analysis
extracts the sequence of preceding tokens, i.e., ⟨game_done, =, True,
board, .⟩, and the expected prediction here would be show_winner.

Neural code completion has been an active topic of interest in industry. For example, it is available in TabNine, studied for internal usage
at companies such as Facebook, and for widely-used IDEs, such
as IntelliJ from JetBrains and Visual Studio’s IntelliCode from Microsoft [34]. Recent advances address three problems not considered
above. First, out-of-vocabulary tokens are a crucial problem for code
completion because the token to be predicted may not have been
seen during training. The problem can be addressed by splitting
complex identifier names into simpler constituent names [18] or by

Transformation into vectors. Tokens are represented through a
fixed-size vocabulary, with out-of-vocabulary tokens being represented by the special “unknown” token. For example, the input
3 Type

information can guide which tokens cannot appear next.
7

copying tokens from the context using a learned attention mechanism [21]. Second, LSTMs are limited in how much of the code
context they remember. Recent work [19, 34] addresses this problem through transformer-based architectures, e.g., using a GPT-2
transformer model that reasons about a depth-first traversal of the
parse tree [19]. Third, the need to predict multiple tokens at a time,
e.g., to complete the entire line of code, can be addressed through
beam search [34].

5

how to communicate to developers why a model makes a prediction, and how to give developers more confidence in following
the predictions of a neural software analysis. Work on attributing
predictions by a model to specific code lines is a promising first
step in this direction [12].
Integration with traditional program analysis. Neural and traditional analysis techniques have complementary strengths and
weaknesses, and for many problems, combining both may be more
effective than each of them individually. One way of integrating
both kinds of analyses could be a continuous feedback loop, where
a neural and a traditional analysis repeatedly augment the program
in a way that enables the other analysis to cover more cases. Another idea is to apply traditional program slicing before passing
code to a neural analysis, instead of simply passing all code as
is typically done today. TypeWriter (Section 4.2) shows an early
example of integrating neural and traditional analyses, where the
latter validates the predictions made by the former.

OUTLOOK AND OPEN CHALLENGES

Neural software analysis is a fairly recent idea, and researchers and
practitioners have just started to explore it. The following discusses
open challenges and gives an outlook into how the field may evolve.
More analysis tasks. The perhaps most obvious direction for
future work is to target more analysis tasks with neural approaches.
In principle, every analysis task can be formulated as a learning
problem. Yet, we see the biggest potential for problems that fit
the three dimensions in Section 2. Some tasks that so far have
received very little or no attention from the neural software analysis
community include the prediction of performance properties of
software, automated test input generation, and automated fault
injection.

Scalability. Most neural software analyses proposed so far focus
on small code snippets, which typically are not larger than a single
function. Future work is likely to tackle the question of how to
make predictions about larger pieces of code, e.g., entire modules or
applications. Scaling up neural software analysis will require novel
ways of decomposing the reasoning performed by an analysis and
of propagating predictions made for one part of a program into
another part of the program.

Better ways to gather data. Most current work focuses on problems for which it is relatively easy to obtain large amounts of highquality training data. Once such “low-hanging fruits” are harvested,
we envision the community to shift attention to more sophisticated
ways of obtaining data. One promising direction is to neurally analyze software based on runtime information. So far, almost all
existing work focuses on static neural software analysis.

Software-related artifacts beyond the software itself. This article
and most of the neural software analysis work done so far focuses
on the software itself. There are many other artifacts associated
with software that could also benefit from neural analysis. Such
artifacts include texts that mix natural language with code elements,
e.g., in the communication that happens during code review or in
bug reports, and software-generated artifacts, such as crash traces
or logs [29].

Better models. A core concern of every neural software analysis
is how to represent software as vectors that enable a neural model
to reason about the software. Learned representations of code are an
active research field with promising results [5, 15, 26]. Driven by the
observation that code provides a similar degree of “naturalness” and
regularity as natural language [16], the community is often driven
by techniques that are successful in natural language processing.
Yet, since software and natural language documents are clearly not
the same, we envision the focus to move even more toward models
specifically designed for software.

6

CONCLUDING REMARKS

Neural software analysis is an ambitious idea to address the challenges of a software-dominated world. The idea has already shown
promising results on a variety of development tasks, including work
adopted by practitioners. From a fundamental point of view, neural
software analysis provides a powerful and elegant way to reason
about the uncertain nature of software. This uncertainty relates
both to the fact that program analysis problems are typically undecidable and to the “fuzzy” information, such as natural language
and coding conventions, that is embedded into programs. From
a pragmatic point of view, neural software analysis can help in
significantly reducing the effort required to produce a software
analysis. While traditional, logic-based analyses are usually built
by program analysis experts, of which only a few hundred exist
in the world, neural software analyses are learned from data. This
data-driven approach enables millions of developers to, perhaps
unconsciously, contribute to the success of neural software analyses by the mere fact that they produce software. That is, neural
software analysis uses the root cause of the demand for developer
tools – the ever-increasing amount, complexity, and diversity of
software – to respond to this demand.

Semi-supervised and unsupervised learning. A promising direction for avoiding the need to obtain labeled training data for supervised learning is semi-supervised and unsupervised learning. The
basic idea is to pre-train a model on some “pseudo-task”, for which
it is easy to obtain large amounts of labeled data, e.g., a language
model or an auto-encoder [32], and to then use the pre-trained
model on a related task for which few or even no labeled training
data is available. Such few-to-zero-shot learning shows impressive
results on natural language tasks, and is likely to get adopted to
software in the future.
Interpretability. Neural models often suffer from a lack of interpretability. This general problem affects neural software analysis in
particular, because the “consumers” of these analyses typically are
developers, i.e., human users. Future research should investigate
8

REFERENCES

(Eds.). ACM, 1073–1085. https://doi.org/10.1145/3377811.3380342
[19] Seohyun Kim, Jinman Zhao, Yuchi Tian, and Satish Chandra. 2021. Code Prediction by Feeding Trees to Transformers. In IEEE/ACM International Conference on
Software Engineering (ICSE).
[20] Jeremy Lacomis, Pengcheng Yin, Edward J. Schwartz, Miltiadis Allamanis,
Claire Le Goues, Graham Neubig, and Bogdan Vasilescu. 2019. DIRE: A Neural
Approach to Decompiled Identifier Naming. In ASE.
[21] Jian Li, Yue Wang, Michael R. Lyu, and Irwin King. 2018. Code Completion with
Neural Attention and Pointer Networks. In Proceedings of the 27th International
Joint Conference on Artificial Intelligence (Stockholm, Sweden) (IJCAI’18). AAAI
Press, 4159–25.
[22] Yi Li, Shaohua Wang, and Tien N. Nguyen. 2020. DLFix: Context-based Code
Transformation Learning for Automated Program Repair. In ICSE.
[23] Zhen Li, Shouhuai Xu Deqing Zou and, Xinyu Ou, Hai Jin, Sujuan Wang, Zhijun
Deng, and Yuyi Zhong. 2018. VulDeePecker: A Deep Learning-Based System for
Vulnerability Detection. In NDSS.
[24] Rabee Sohail Malik, Jibesh Patra, and Michael Pradel. 2019. NL2Type: Inferring
JavaScript function types from natural language information. In Proceedings of
the 41st International Conference on Software Engineering, ICSE 2019, Montreal,
QC, Canada, May 25-31, 2019. 304–315. https://doi.org/10.1109/ICSE.2019.00045
[25] Tomas Mikolov, Ilya Sutskever, Kai Chen, Gregory S. Corrado, and Jeffrey Dean.
2013. Distributed Representations of Words and Phrases and their Compositionality. In Advances in Neural Information Processing Systems 26: 27th Annual
Conference on Neural Information Processing Systems 2013. Proceedings of a meeting
held December 5-8, 2013, Lake Tahoe, Nevada, United States. 3111–3119.
[26] Lili Mou, Ge Li, Lu Zhang, Tao Wang, and Zhi Jin. 2016. Convolutional Neural
Networks over Tree Structures for Programming Language Processing. In Proceedings of the Thirtieth AAAI Conference on Artificial Intelligence, February 12-17,
2016, Phoenix, Arizona, USA. 1287–1293.
[27] Sheena Panthaplackel, Milos Gligoric, Raymond J. Mooney, and Junyi Jessy Li.
2020. Associating Natural Language Comment and Source Code Entities. In The
Thirty-Fourth AAAI Conference on Artificial Intelligence, AAAI 2020, The ThirtySecond Innovative Applications of Artificial Intelligence Conference, IAAI 2020,
The Tenth AAAI Symposium on Educational Advances in Artificial Intelligence,
EAAI 2020, New York, NY, USA, February 7-12, 2020. AAAI Press, 8592–8599.
https://aaai.org/ojs/index.php/AAAI/article/view/6382
[28] Michael Pradel, Georgios Gousios, Jason Liu, and Satish Chandra. 2020. TypeWriter: Neural Type Prediction with Search-based Validation. In ESEC/FSE ’20:
28th ACM Joint European Software Engineering Conference and Symposium on
the Foundations of Software Engineering, Virtual Event, USA, November 8-13, 2020.
209–220. https://doi.org/10.1145/3368089.3409715
[29] Michael Pradel, Vijayaraghavan Murali, Rebecca Qian, Mateusz Machalica, Erik
Meijer, and Satish Chandra. 2020. Scaffle: bug localization on millions of files.
In ISSTA ’20: 29th ACM SIGSOFT International Symposium on Software Testing
and Analysis, Virtual Event, USA, July 18-22, 2020, Sarfraz Khurshid and Corina S.
Pasareanu (Eds.). ACM, 225–236. https://doi.org/10.1145/3395363.3397356
[30] Michael Pradel and Koushik Sen. 2018. DeepBugs: A learning approach to
name-based bug detection. PACMPL 2, OOPSLA (2018), 147:1–147:25. https:
//doi.org/10.1145/3276517
[31] Veselin Raychev, Martin T. Vechev, and Andreas Krause. 2015. Predicting Program
Properties from "Big Code".. In Principles of Programming Languages (POPL). 111–
124.
[32] Baptiste Rozière, Marie-Anne Lachaux, Lowik Chanussot, and Guillaume Lample. 2020. Unsupervised Translation of Programming Languages. In Advances
in Neural Information Processing Systems 33: Annual Conference on Neural Information Processing Systems 2020, NeurIPS 2020, December 6-12, 2020, virtual,
Hugo Larochelle, Marc’Aurelio Ranzato, Raia Hadsell, Maria-Florina Balcan,
and Hsuan-Tien Lin (Eds.). https://proceedings.neurips.cc/paper/2020/hash/
ed23fbf18c2cd35f8c7f8de44f85c08d-Abstract.html
[33] Saksham Sachdev, Hongyu Li, Sifei Luan, Seohyun Kim, Koushik Sen, and Satish
Chandra. 2018. Retrieval on source code: a neural code search. In Proceedings of the
2nd ACM SIGPLAN International Workshop on Machine Learning and Programming
Languages. ACM, 31–41.
[34] Alexey Svyatkovskiy, Shao Kun Deng, Shengyu Fu, and Neel Sundaresan. 2020.
IntelliCode compose: code generation using transformer. In ESEC/FSE ’20: 28th
ACM Joint European Software Engineering Conference and Symposium on the
Foundations of Software Engineering, Virtual Event, USA, November 8-13, 2020,
Prem Devanbu, Myra B. Cohen, and Thomas Zimmermann (Eds.). ACM, 1433–
1443. https://doi.org/10.1145/3368089.3417058
[35] Daniel Tarlow, Subhodeep Moitra, Andrew Rice, Zimin Chen, Pierre-Antoine
Manzagol, Charles Sutton, and Edward Aftandilian. 2020. Learning to Fix Build
Errors with Graph2Diff Neural Networks. In ICSE ’20: 42nd International Conference on Software Engineering, Workshops, Seoul, Republic of Korea, 27 June - 19
July, 2020. ACM, 19–20. https://doi.org/10.1145/3387940.3392181
[36] Michele Tufano, Jevgenija Pantiuchina, Cody Watson, Gabriele Bavota, and
Denys Poshyvanyk. 2019. On learning meaningful code changes via neural
machine translation. In Proceedings of the 41st International Conference on Software
Engineering, ICSE 2019, Montreal, QC, Canada, May 25-31, 2019. 25–36. https:

[1] Miltiadis Allamanis, Earl T Barr, Premkumar Devanbu, and Charles Sutton. 2018.
A survey of machine learning for big code and naturalness. ACM Computing
Surveys (CSUR) 51, 4 (2018), 81.
[2] Miltiadis Allamanis, Marc Brockschmidt, and Mahmoud Khademi. 2018. Learning
to Represent Programs with Graphs. In 6th International Conference on Learning Representations, ICLR 2018, Vancouver, BC, Canada, April 30 - May 3, 2018,
Conference Track Proceedings. https://openreview.net/forum?id=BJOFETxR[3] Miltiadis Allamanis, Hao Peng, and Charles A. Sutton. 2016. A Convolutional
Attention Network for Extreme Summarization of Source Code. In ICML. 2091–
2100.
[4] Uri Alon, Shaked Brody, Omer Levy, and Eran Yahav. 2019. code2seq: Generating
Sequences from Structured Representations of Code. In 7th International Conference on Learning Representations, ICLR 2019, New Orleans, LA, USA, May 6-9,
2019. https://openreview.net/forum?id=H1gKYo09tX
[5] Uri Alon, Meital Zilberstein, Omer Levy, and Eran Yahav. 2019. code2vec: learning
distributed representations of code. Proc. ACM Program. Lang. 3, POPL (2019),
40:1–40:29. https://doi.org/10.1145/3290353
[6] Rohan Bavishi, Caroline Lemieux, Roy Fox, Koushik Sen, and Ion Stoica. 2019.
AutoPandas: neural-backed generators for program synthesis. Proc. ACM Program.
Lang. 3, OOPSLA (2019), 168:1–168:27. https://doi.org/10.1145/3360594
[7] Zimin Chen, Steve Kommrusch, Michele Tufano, Louis-Noël Pouchet, Denys
Poshyvanyk, and Martin Monperrus. 2019. SequenceR: Sequence-to-Sequence
Learning for End-to-End Program Repair. IEEE TSE (2019).
[8] Yaniv David, Uri Alon, and Eran Yahav. 2020. Neural reverse engineering of
stripped binaries using augmented control flow graphs. Proc. ACM Program.
Lang. 4, OOPSLA (2020), 225:1–225:28. https://doi.org/10.1145/3428293
[9] Jacob Devlin, Jonathan Uesato, Surya Bhupatiraju, Rishabh Singh, Abdel-rahman
Mohamed, and Pushmeet Kohli. 2017. RobustFill: Neural Program Learning
under Noisy I/O. In Proceedings of the 34th International Conference on Machine
Learning, ICML 2017, Sydney, NSW, Australia, 6-11 August 2017 (Proceedings of
Machine Learning Research, Vol. 70), Doina Precup and Yee Whye Teh (Eds.).
PMLR, 990–998. http://proceedings.mlr.press/v70/devlin17a.html
[10] Elizabeth Dinella, Hanjun Dai, Ziyang Li, Mayur Naik, Le Song, and Ke Wang.
2020. Hoppity: Learning Graph Transformations to Detect and Fix Bugs in
Programs. In 8th International Conference on Learning Representations, ICLR 2020,
Addis Ababa, Ethiopia, April 26-30, 2020. OpenReview.net. https://openreview.
net/forum?id=SJeqs6EFvB
[11] Xiaodong Gu, Hongyu Zhang, and Sunghun Kim. 2018. Deep code search. In
Proceedings of the 40th International Conference on Software Engineering, ICSE 2018,
Gothenburg, Sweden, May 27 - June 03, 2018, Michel Chaudron, Ivica Crnkovic,
Marsha Chechik, and Mark Harman (Eds.). ACM, 933–944. https://doi.org/10.
1145/3180155.3180167
[12] Rahul Gupta, Aditya Kanade, and Shirish K. Shevade. 2019. Neural Attribution
for Semantic Bug-Localization in Student Programs. In Advances in Neural Information Processing Systems 32: Annual Conference on Neural Information Processing
Systems 2019, NeurIPS 2019, December 8-14, 2019, Vancouver, BC, Canada, Hanna M.
Wallach, Hugo Larochelle, Alina Beygelzimer, Florence d’Alché-Buc, Emily B.
Fox, and Roman Garnett (Eds.). 11861–11871. https://proceedings.neurips.cc/
paper/2019/hash/f29a179746902e331572c483c45e5086-Abstract.html
[13] Rahul Gupta, Soham Pal, Aditya Kanade, and Shirish K. Shevade. 2017. DeepFix:
Fixing Common C Language Errors by Deep Learning. In Proceedings of the ThirtyFirst AAAI Conference on Artificial Intelligence, February 4-9, 2017, San Francisco,
California, USA, Satinder P. Singh and Shaul Markovitch (Eds.). AAAI Press,
1345–1351. http://aaai.org/ocs/index.php/AAAI/AAAI17/paper/view/14603
[14] Vincent J. Hellendoorn, Christian Bird, Earl T. Barr, and Miltiadis Allamanis. 2018.
Deep learning type inference. In Proceedings of the 2018 ACM Joint Meeting on
European Software Engineering Conference and Symposium on the Foundations of
Software Engineering, ESEC/SIGSOFT FSE 2018, Lake Buena Vista, FL, USA, November 04-09, 2018, Gary T. Leavens, Alessandro Garcia, and Corina S. Pasareanu
(Eds.). ACM, 152–162. https://doi.org/10.1145/3236024.3236051
[15] Vincent J. Hellendoorn, Charles Sutton, Rishabh Singh, Petros Maniatis, and
David Bieber. 2020. Global Relational Models of Source Code. In 8th International
Conference on Learning Representations, ICLR 2020, Addis Ababa, Ethiopia, April
26-30, 2020. OpenReview.net. https://openreview.net/forum?id=B1lnbRNtwr
[16] Abram Hindle, Earl T. Barr, Zhendong Su, Mark Gabel, and Premkumar T. Devanbu. 2012. On the naturalness of software. In 34th International Conference on
Software Engineering, ICSE 2012, June 2-9, 2012, Zurich, Switzerland. 837–847.
[17] Aditya Kanade, Petros Maniatis, Gogul Balakrishnan, and Kensen Shi. 2020.
Learning and Evaluating Contextual Embedding of Source Code. In Proceedings
of the 37th International Conference on Machine Learning, ICML 2020, 13-18 July
2020, Virtual Event (Proceedings of Machine Learning Research, Vol. 119). PMLR,
5110–5121. http://proceedings.mlr.press/v119/kanade20a.html
[18] Rafael-Michael Karampatsis, Hlib Babii, Romain Robbes, Charles Sutton, and
Andrea Janes. 2020. Big code != big vocabulary: open-vocabulary models for
source code. In ICSE ’20: 42nd International Conference on Software Engineering,
Seoul, South Korea, 27 June - 19 July, 2020, Gregg Rothermel and Doo-Hwan Bae
9

//dl.acm.org/citation.cfm?id=3339509
[37] Ashish Vaswani, Noam Shazeer, Niki Parmar, Jakob Uszkoreit, Llion Jones,
Aidan N. Gomez, Lukasz Kaiser, and Illia Polosukhin. 2017. Attention is All you
Need. In Advances in Neural Information Processing Systems 30: Annual Conference
on Neural Information Processing Systems 2017, 4-9 December 2017, Long Beach,
CA, USA. 6000–6010. http://papers.nips.cc/paper/7181-attention-is-all-you-need
[38] Yaza Wainakh, Moiz Rauf, and Michael Pradel. 2021. IdBench: Evaluating Semantic Representations of Identifier Names in Source Code. In IEEE/ACM International

Conference on Software Engineering (ICSE).
[39] Jiayi Wei, Maruth Goyal, Greg Durrett, and Isil Dillig. 2020. LambdaNet: Probabilistic Type Inference using Graph Neural Networks. In 8th International Conference on Learning Representations, ICLR 2020, Addis Ababa, Ethiopia, April 26-30,
2020. OpenReview.net. https://openreview.net/forum?id=Hkx6hANtwH
[40] Martin White, Michele Tufano, Christopher Vendome, and Denys Poshyvanyk.
2016. Deep learning code fragments for code clone detection. In ASE. 87–98.

10


